Monitoring Unplanned Construction Using Satellite Change Detection

Cities need land for homes, shops, roads, and public services. New construction changes that land. It can harm natural areas and water bodies, add to waste, and strain public services. NITI Aayog's 2021 report stated that 65% of 7,933 urban settlements in India had no master plan. That number tells us about planning coverage at the time. It does not tell us whether any single building was authorised. Artificial intelligence, which lets computers learn patterns from data, can help find physical changes by comparing satellite images taken on different dates. We test simple methods on two public datasets from outside India. First, we turn each image into a set of numbers using a pretrained neural network, a model already trained to recognise patterns in images. We feed those numbers to standard machine-learning classifiers that predict land categories and physical changes. The methods reach about 95 percent accuracy at spotting built-up land and about 83 percent accuracy at saying whether a small pair of images shows change, where each pair gets one label. We also train a small neural network on a standard change-detection benchmark. Separately, we run a preliminary descriptive check on an Agra sample of 48 patches, 7 of them positive. The results show that satellite images carry information about physical change. They do not show whether construction was planned or permitted.

==> EUROSAT_LICENSE.txt <==
MIT License

Copyright (c) 2023 Patrick Helber

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

